A SCUBA-2 850 micron survey of protoplanetary discs in the sigma Orionis cluster

We present the results from a large 850 micron survey of the sigma Orionis cluster using the SCUBA-2 camera on the James Clerk Maxwell Telescope. The 0.5-degree diameter circular region we surveyed contains 297 young stellar objects with an age estimated at about 3Myr. We detect 9 of these objects, 8 of which have infrared excesses from an inner disc. We also serendipitously detect 3 non-stellar sources at > 5sigma that are likely background submillimetre galaxies. The 9 detected stars have inferred disc masses ranging from 5 to about 17MJup, assuming similar dust properties as Taurus discs and an ISM gas-to-dust ratio of 100. There is a net positive signal toward the positions of the individually undetected infrared excess sources indicating a mean disc mass of 0.5 MJup . Stacking the emission toward those stars without infrared excesses constrains their mean disc mass to less than 0.3MJup, or an equivalent Earth mass in dust. The submillimetre luminosity distribution is significantly different from that in the younger Taurus region, indicating disc mass evolution as star forming regions age and the infrared excess fraction decreases. Submillimeter Array observations reveal CO emission toward 4 sources demonstrating that some, but probably not much, molecular gas remains in these relatively evolved discs. These observations provide new constraints on the dust and gas mass of protoplanetary discs during the giant planet building phase and provide a reference level for future studies of disc evolution.

==> table2_all.txt <==
 164   III   84.43706   -2.49920    3.57    4.76
 165   III   84.43856   -2.48111   -7.17    4.48
 194   III   84.45671   -2.60506   -0.89    3.06
 209   III   84.46288   -2.43542   -2.17    3.76
 214   III   84.46497   -2.59045    3.95    3.55
 220   III   84.46747   -2.56052   -2.05    3.37
 229   III   84.47091   -2.55951    0.80    3.57
 240   III   84.47515   -2.74462    1.00    4.50
 243   III   84.47665   -2.65823   -1.51    3.69
 244   III   84.47683   -2.72711    5.66    4.33
 247    II   84.47852   -2.68587    4.47    3.42
 251   III   84.47960   -2.46006   -0.56    3.26
 254    II   84.48156   -2.55146   -0.19    3.57
 256   III   84.48218   -2.40933   -0.97    3.76
 260   III   84.48530   -2.73263    5.46    4.65
 271    II   84.48935   -2.64562    2.63    3.51
 283   III   84.49328   -2.69059    1.30    2.81
 297   III   84.50228   -2.75267    0.69    3.68
 299    TD   84.50394   -2.43548   -0.28    3.18
 300    II   84.50434   -2.76042   -1.83    4.08
 302   III   84.50689   -2.43130    2.78    3.26
 304   III   84.50916   -2.49876    1.31    2.86
 320   III   84.51746   -2.31825   -3.08    4.80
 327    II   84.52293   -2.59918    2.02    2.61
 330   III   84.52354   -2.67211   -0.50    2.50
 338   III   84.52699   -2.48038    1.72    2.50
 341    II   84.52801   -2.50627    2.34    2.94
 352   III   84.53263   -2.52533    3.82    2.47
 362    II   84.53437   -2.59896    2.87    2.36
 366   III   84.53733   -2.33634   -2.41    3.49
 379   III   84.54428   -2.54927   -1.22    2.49
 385   III   84.54891   -2.75030    1.47    3.54
 389   III   84.55086   -2.30343   -3.69    4.48
 396    II   84.55471   -2.76413   -0.90    3.39
 397    II   84.55490   -2.43573    1.52    2.83
 406    II   84.55767   -2.58594    0.27    2.26
 411    TD   84.55875   -2.26657   19.43    5.44
 424   III   84.56617   -2.57808   -0.69    2.37
 426   III   84.56700   -2.63466    3.67    2.84
 432   III   84.57150   -2.37377    0.43    2.96
 435    II   84.57401   -2.68056   -0.94    2.70
 440   III   84.57490   -2.35288    1.20    3.01
 444    EV   84.57595   -2.80397    2.04    3.85
 446   III   84.57636   -2.59400    0.83    2.87
 454   III   84.57969   -2.59106    1.83    2.88
 457     I   84.58224   -2.61085    2.52    3.43
 460   III   84.58411   -2.63373    0.20    3.44
 462    II   84.58536   -2.56910    0.71    2.83
 465   III   84.58689   -2.77032    2.66    3.54
 469   III   84.58898   -2.56002    2.78    3.07
 475   III   84.59063   -2.36375   -2.66    2.84
 482    II   84.59605   -2.61371    0.67    3.30
 485    II   84.59714   -2.42627   -3.02    2.44
 489   III   84.59799   -2.69212   -0.68    2.21
 490    II   84.59823   -2.34652    3.60    2.86
 500    II   84.60588   -2.71143    0.71    2.49
 502   III   84.60695   -2.52263    1.10    2.67
 509   III   84.60924   -2.67810   -2.28    2.62
 514    II   84.61174   -2.64612    2.45    2.62
 518    II   84.61349   -2.75263    3.95    2.49
 520    II   84.61455   -2.58446   -1.99    3.51
 521   III   84.61462   -2.72567    0.18    3.04
 525   III   84.61552   -2.71691   -1.62    2.98
 537    II   84.62065   -2.81309   -2.42    3.54
 539   III   84.62125   -2.60070    0.43    3.40
 540    II   84.62143   -2.27104   32.56    4.80
 545   III   84.62334   -2.42061   -2.00    2.73
 550   III   84.62529   -2.35547   -2.45    2.63
 557   III   84.62903   -2.56769   -0.30    2.87
 562    II   84.63079   -2.60936    1.34    2.51
 563    II   84.63153   -2.58742    1.87    2.93
 566    II   84.63379   -2.54528    2.76    3.45
 568   III   84.63512   -2.49917    4.12    2.75
 572   III   84.63676   -2.59419    1.56    2.48
 576   III   84.63754   -2.65777   -4.77    2.83
 582   III   84.63890   -2.60486   -2.27    2.48
 583    II   84.64026   -2.73726    5.66    2.95
 587    II   84.64184   -2.61037   -0.97    2.26
 590   III   84.64260   -2.57110    0.75    2.51
 592   III   84.64287   -2.58333   -2.01    2.48
 598    II   84.64410   -2.68572    1.26    2.49
 601   III   84.64494   -2.57098    2.28    2.45
 602   III   84.64509   -2.54782   -2.60    2.99
 609   III   84.64726   -2.42280   10.10    2.50
 611   III   84.64769   -2.53098   -2.00    2.97
 615    EV   84.64941   -2.73083    3.39    2.82
 616   III   84.64942   -2.51199    1.84    2.67
 620   III   84.65217   -2.55346    1.55    2.76
 621   III   84.65282   -2.73709   -2.69    2.81
 624   III   84.65356   -2.61197    1.18    2.43
 628   III   84.65598   -2.83985    1.32    4.04
 631   III   84.65773   -2.34434   -2.34    2.43
 637   III   84.65919   -2.61060   -1.93    2.53
 638    EV   84.66028   -2.58193   -2.64    2.55
 641   III   84.66072   -2.69883    0.25    2.74
 644   III   84.66195   -2.46712    4.22    2.40
 646    II   84.66254   -2.75888   -2.81    2.96
 654   III   84.66542   -2.31044   -2.04    2.45
 655   III   84.66545   -2.67210    1.92    2.47
 657    II   84.66563   -2.53893   -2.75    2.55
 658   III   84.66696   -2.84362    0.47    3.78
 662    II   84.66770   -2.50515    4.45    2.78
 663    II   84.66877   -2.55761    1.38    2.54
 669   III   84.67196   -2.62289   -1.68    2.85
 670   III   84.67221   -2.61230    1.64    2.59
 671   III   84.67260   -2.28381   -2.34    3.28
 674    II   84.67322   -2.50798   -3.07    2.75
 682    II   84.67605   -2.62073   -2.50    2.76
 687    II   84.67915   -2.60403    0.38    2.57
 689   III   84.68047   -2.53350   -2.36    2.39
 691   III   84.68139   -2.55700    2.25    2.90
 692   III   84.68226   -2.87850   -5.66    6.37
 694    II   84.68269   -2.61850    2.99    2.77
 696   III   84.68423   -2.54263   -0.72    2.81
 697    II   84.68423   -2.67209    0.71    3.09
 700    EV   84.68530   -2.67708   -1.06    2.93
 701   III   84.68532   -2.67507   -1.43    3.10
 706   III   84.68659   -2.56601    1.02    2.90
 707    II   84.68855   -2.62477   -0.12    2.70
 710    II   84.68900   -2.69983   -0.08    3.01
 714   III   84.69149   -2.75640    1.64    2.65
 715   III   84.69184   -2.72989   -1.41    2.70
 721   III   84.69511   -2.61203   -2.03    2.64
 723    II   84.69651   -2.57686    4.88    2.71
 724   III   84.69657   -2.59452   -2.49    3.17
 726    II   84.69767   -2.59029    2.12    3.21
 728    EV   84.69813   -2.45337   -2.97    2.39
 730   III   84.69852   -2.51034   -3.66    2.87
 733    II   84.69957   -2.62198   -0.48    2.58
 736    II   84.70019   -2.45398   -0.25    2.35
 738    II   84.70032   -2.48150    0.76    2.63
 739    II   84.70071   -2.73354    3.82    2.65
 740   III   84.70113   -2.61132    2.46    2.73
 742   III   84.70277   -2.60445   -0.21    2.88
 747   III   84.70481   -2.63945    2.02    2.35
 748   III   84.70501   -2.69025    1.05    2.92
 750    II   84.70535   -2.39936    1.10    2.79
 753   III   84.70680   -2.75749    0.50    2.79
 754    II   84.70698   -2.58127   -4.11    3.10
 757   III   84.70797   -2.68965    2.44    2.93
 758   III   84.70838   -2.62648    0.38    2.32
 759    EV   84.70995   -2.44663    0.52    3.09
 762    II   84.71085   -2.71188   -2.93    3.03
 765   III   84.71149   -2.60738   -3.64    2.80
 766   III   84.71254   -2.46275    0.83    2.55
 767   III   84.71257   -2.82059    0.78    3.52
 770    EV   84.71431   -2.60566   -3.43    2.64
 773   III   84.71552   -2.60088    0.37    2.75
 774    II   84.71678   -2.77881   -2.77    2.47
 785   III   84.72167   -2.73131   -0.03    2.86
 786   III   84.72114   -2.64825    1.12    2.30
 787   III   84.72228   -2.55633    1.44    2.72
 791   III   84.72552   -2.82499    0.36    3.95
 795   III   84.72658   -2.66761   -2.42    3.24
 797   III   84.72879   -2.48283    2.19    2.68
 804   III   84.73129   -2.69158   -0.54    2.63
 818    TD   84.74306   -2.26953    3.17    3.66
 823    II   84.74636   -2.78704    1.60    3.07
 827    II   84.74685   -2.56428   -2.97    2.57
 841   III   84.75486   -2.61078    2.16    2.74
 844    II   84.75575   -2.30771    9.28    3.13
 847   III   84.75634   -2.64902    2.76    2.82
 848    II   84.75808   -2.58412    3.66    2.84
 855   III   84.76159   -2.49887    0.60    2.32
 859    II   84.76255   -2.69087    5.28    2.46
 865    II   84.76500   -2.77413    5.20    2.59
 866    II   84.76612   -2.33562    2.62    2.44
 869   III   84.76859   -2.87525    0.22    4.79
 870   III   84.76883   -2.64321   -0.13    2.81
 871    II   84.76927   -2.69703   -2.02    2.56
 877   III   84.77193   -2.55015    0.41    2.78
 879   III   84.77262   -2.54176    1.72    2.64
 895   III   84.78170   -2.48494    4.16    2.61
 896   III   84.78171   -2.47320   -0.34    2.93
 897    TD   84.78176   -2.54423    4.65    2.90
 901    EV   84.78377   -2.47911   -1.60    2.68
 902   III   84.78430   -2.54124    0.85    2.89
 903   III   84.78462   -2.82956   -2.54    3.34
 905    EV   84.78563   -2.86296    6.01    3.93
 908    II   84.78665   -2.51992   -0.99    2.80
 911   III   84.78742   -2.66611   -0.15    2.92
 914   III   84.78870   -2.32033    5.21    3.31
 917    EV   84.79183   -2.46993   -2.16    2.51
 918   III   84.79191   -2.71181   -1.18    2.82
 924   III   84.79681   -2.43031    2.19    3.12
 925   III   84.79756   -2.55911   -1.24    2.80
 927    II   84.79804   -2.51851    5.88    2.96
 929   III   84.79854   -2.60081    2.05    3.05
 931   III   84.79945   -2.46140   -0.53    2.26
 933   III   84.80144   -2.50184   -0.73    2.68
 936    II   84.80457   -2.63085   -0.30    3.13
 940   III   84.80616   -2.62760   -2.16    3.19
 946   III   84.81039   -2.47597   -1.62    2.49
 947   III   84.81057   -2.32689    0.37    2.73
 951   III   84.81189   -2.74487    1.63    2.40
 955   III   84.81276   -2.31238   -0.09    3.43
 956    DD   84.81280   -2.52713   -0.30    2.52
 957   III   84.81302   -2.67986    1.83    2.47
 959    II   84.81358   -2.36413    0.81    2.88
 961   III   84.81527   -2.49919   -0.30    2.80
 967    II   84.81602   -2.61414    3.84    2.50
 972   III   84.81914   -2.37342   -3.34    2.65
 976   III   84.82092   -2.68808    1.14    2.27
 978   III   84.82169   -2.42875    1.73    3.02
 981    DD   84.82534   -2.49126    1.18    2.51
 984    II   84.82854   -2.51480   13.02    2.69
 986   III   84.82927   -2.36062    0.69    2.43
 999   III   84.83439   -2.64050   -0.67    2.58
1000   III   84.83535   -2.46025   -1.48    2.23
1005   III   84.83749   -2.50929    2.04    2.69
1009    EV   84.84067   -2.73437   -2.03    2.89
1013   III   84.84280   -2.76454    1.48    2.68
1017   III   84.84533   -2.55921    1.10    2.99
1021   III   84.84794   -2.28061    2.73    3.16
1027   III   84.85155   -2.56708   -1.30    3.15
1030   III   84.85234   -2.34562    1.23    2.58
1036    II   84.85511   -2.63945    6.81    2.91
1037   III   84.85531   -2.46341   -2.44    2.49
1038   III   84.85569   -2.52876   -1.33    2.75
1043   III   84.85680   -2.56789   -4.02    2.89
1050    II   84.85986   -2.47716   -0.97    2.43
1052   III   84.86042   -2.43767   -0.00    2.65
1053   III   84.86047   -2.87098   -9.52    4.31
1057    EV   84.86163   -2.71621    1.82    2.79
1058   III   84.86172   -2.32358    3.12    2.72
1059    II   84.86194   -2.61567    2.12    2.53
1071   III   84.87017   -2.29767   -2.01    3.20
1075    II   84.87243   -2.45586    7.17    2.78
1080   III   84.87685   -2.58543    0.24    3.09
1081   III   84.87738   -2.64086   -1.78    2.88
1083   III   84.88062   -2.81475   -3.31    4.04
1092   III   84.88490   -2.46588   -3.71    3.02
1094   III   84.88578   -2.66231   -2.85    2.92
1097   III   84.88722   -2.79700   -2.97    3.72
1104   III   84.89077   -2.34445   -1.43    2.36
1108   III   84.89308   -2.64641    1.21    2.75
1113   III   84.89641   -2.79165    0.34    3.47
1119   III   84.90036   -2.60862   -0.45    2.87
1123   III   84.90233   -2.70485   -2.60    2.33
1129   III   84.90363   -2.84027    4.69    4.24
1133   III   84.90544   -2.44914   -2.40    2.94
1135   III   84.90671   -2.74179   -1.01    2.80
1137   III   84.90753   -2.47907   -0.57    2.82
1151   III   84.91396   -2.54043    0.75    3.75
1152    II   84.91411   -2.28464   17.41    4.17
1153     I   84.91600   -2.52280   33.90    3.32
1154    II   84.91601   -2.55451    2.91    3.00
1155    II   84.91668   -2.71940    1.14    2.56
1156    II   84.91740   -2.34667   10.04    2.90
1162   III   84.91906   -2.65359   -0.67    2.88
1163   III   84.91906   -2.42975   -1.03    2.54
1182    II   84.92999   -2.54543   -0.62    3.03
1186   III   84.93156   -2.77430    0.38    3.44
1189   III   84.93383   -2.51931    0.62    3.20
1191   III   84.93477   -2.55085    2.76    2.61
1193    II   84.93547   -2.41204   -0.53    2.66
1204   III   84.94250   -2.67568   -1.38    2.69
1207   III   84.94425   -2.44208   -1.34    2.67
1215   III   84.94760   -2.43790    4.08    2.72
1216   III   84.94880   -2.60644    1.50    2.67
1217   III   84.94939   -2.54032   -1.59    2.47
1219   III   84.95000   -2.67562    1.40    2.73
1220   III   84.95028   -2.76591   -2.69    4.13
1224   III   84.95388   -2.48649    0.56    2.69
1229   III   84.95599   -2.29232    0.20    4.88
1230    II   84.95609   -2.39614   -1.12    2.98
1235   III   84.95999   -2.72518    1.06    3.60
1238   III   84.96074   -2.57051    0.22    2.82
1246   III   84.96335   -2.37954    0.30    2.95
1248    II   84.96559   -2.37983    0.72    2.92
1250   III   84.96875   -2.53406   -2.04    2.21
1251   III   84.96896   -2.72284    0.51    3.39
1256   III   84.97144   -2.71900   -2.76    3.40
1260    II   84.97346   -2.56191    0.90    2.80
1266    II   84.97591   -2.45913   -1.13    3.07
1267    TD   84.97621   -2.41094    4.87    2.85
1268    TD   84.97643   -2.62190   -0.95    3.40
1269   III   84.97656   -2.74664   -0.14    3.75
1274    II   84.97777   -2.77618   31.44    4.83
1275   III   84.97857   -2.32504    2.48    4.31
1282   III   84.98310   -2.34357   -0.54    4.61
1285    II   84.98534   -2.63432   -1.79    3.11
1295   III   84.98979   -2.53670    1.35    2.46
1301   III   84.99273   -2.43863    0.03    3.60
1307   III   84.99708   -2.38174   -2.19    3.66
1323    EV   85.00426   -2.33333   -4.20    5.92
1327    II   85.00816   -2.35904   -6.24    4.83
1337   III   85.01410   -2.48383    1.00    3.68
1338    II   85.01896   -2.61166   -4.17    2.73
1343   III   85.02133   -2.33315   -0.15    6.51
1344    II   85.02199   -2.51455    0.76    3.10
1352   III   85.02903   -2.47503   -3.61    3.16
1353   III   85.02959   -2.54577   -0.64    3.30
1359   III   85.03622   -2.54536    4.89    3.20
1361    II   85.03713   -2.55938    5.79    3.44
1362    II   85.03891   -2.41853    6.94    4.76
1368   III   85.05314   -2.47225    1.57    3.73

